VIA: Analyzing Device Interfaces of Protected Virtual Machines

Both AMD and Intel have presented technologies for confidential computing in cloud environments. The proposed solutions - AMD SEV (-ES, -SNP) and Intel TDX - protect Virtual Machines (VMs) against attacks from higher privileged layers through memory encryption and integrity protection. This model of computation draws a new trust boundary between virtual devices and the VM, which in so far lacks thorough examination. In this paper, we therefore present an analysis of the virtual device interface and discuss several attack vectors against a protected VM. Further, we develop and evaluate VIA, an automated analysis tool to detect cases of improper sanitization of input recieved via the virtual device interface. VIA improves upon existing approaches for the automated analysis of device interfaces in the following aspects: (i) support for virtualization relevant buses, (ii) efficient Direct Memory Access (DMA) support and (iii) performance. VIA builds upon the Linux Kernel Library and clang's libfuzzer to fuzz the communication between the driver and the device via MMIO, PIO, and DMA. An evaluation of VIA shows that it performs 570 executions per second on average and improves performance compared to existing approaches by an average factor of 2706. Using VIA, we analyzed 22 drivers in Linux 5.10.0-rc6, thereby uncovering 50 bugs and initiating multiple patches to the virtual device driver interface of Linux. To prove our findings criticality under the threat model of AMD SEV and Intel TDX, we showcase three exemplary attacks based on the bugs found. The attacks enable a malicious hypervisor to corrupt the memory and gain code execution in protected VMs with SEV-ES and are theoretically applicable to SEV-SNP and TDX.

==> figures/data/irq.csv <==
Count,tiq0-1-100000,tiq0-1-1000,tiq0-1-10,tiq0-100-100000,tiq1-1-1000,
1.485698,16.500000,41.500000,43.500000,8.500000,27.500000,
2.971396,74.500000,57.500000,73.500000,61.500000,298.500000,
4.457095,27.500000,42.500000,56.500000,28.500000,83.500000,
5.942793,68.500000,92.500000,83.500000,69.500000,375.500000,
7.428491,48.500000,45.500000,41.500000,48.500000,86.500000,
8.914189,100.500000,90.500000,83.500000,106.500000,65.500000,
10.399887,32.500000,53.500000,45.500000,40.500000,11.500000,
11.885586,81.500000,92.500000,70.500000,77.500000,9.500000,
13.371284,28.500000,41.500000,37.500000,28.500000,9.500000,
14.856982,62.500000,50.500000,46.500000,69.500000,13.500000,
16.342680,37.500000,25.500000,22.500000,50.500000,5.500000,
17.828379,70.500000,57.500000,57.500000,64.500000,3.500000,
19.314077,34.500000,29.500000,25.500000,25.500000,1.500000,
20.799775,57.500000,52.500000,50.500000,41.500000,0.500000,
22.285473,22.500000,20.500000,21.500000,21.500000,1.500000,
23.771171,35.500000,26.500000,27.500000,30.500000,1.500000,
25.256870,15.500000,11.500000,14.500000,8.500000,0.500000,
26.742568,32.500000,19.500000,30.500000,25.500000,0.500000,
28.228266,9.500000,12.500000,7.500000,12.500000,0.500000,
29.713964,16.500000,9.500000,18.500000,21.500000,0.500000,
31.199662,8.500000,11.500000,13.500000,10.500000,1.500000,
32.685361,16.500000,18.500000,21.500000,24.500000,0.500000,
34.171059,14.500000,9.500000,3.500000,14.500000,0.500000,
35.656757,19.500000,14.500000,18.500000,26.500000,1.500000,
37.142455,10.500000,9.500000,9.500000,6.500000,1.500000,
38.628153,8.500000,17.500000,18.500000,19.500000,1.500000,
40.113852,5.500000,9.500000,8.500000,3.500000,1.500000,
41.599550,10.500000,10.500000,9.500000,12.500000,4.500000,
43.085248,4.500000,4.500000,5.500000,4.500000,0.500000,
44.570946,11.500000,2.500000,9.500000,10.500000,0.500000,
46.056645,0.500000,1.500000,4.500000,4.500000,0.500000,
47.542343,3.500000,0.500000,2.500000,6.500000,1.500000,
49.028041,3.500000,2.500000,1.500000,2.500000,0.500000,
50.513739,0.500000,3.500000,2.500000,2.500000,2.500000,
51.999437,4.500000,1.500000,4.500000,3.500000,0.500000,
53.485136,0.500000,2.500000,0.500000,1.500000,0.500000,
54.970834,2.500000,0.500000,1.500000,4.500000,0.500000,
56.456532,3.500000,1.500000,1.500000,0.500000,0.500000,
57.942230,2.500000,3.500000,1.500000,2.500000,0.500000,
59.427928,0.500000,0.500000,1.500000,0.500000,0.500000,
60.913627,0.500000,0.500000,3.500000,0.500000,0.500000,
62.399325,1.500000,1.500000,0.500000,2.500000,0.500000,
63.885023,2.500000,2.500000,1.500000,0.500000,0.500000,
65.370721,0.500000,1.500000,2.500000,1.500000,0.500000,
66.856420,1.500000,1.500000,2.500000,2.500000,0.500000,
68.342118,1.500000,0.500000,1.500000,2.500000,0.500000,
69.827816,0.500000,2.500000,2.500000,3.500000,0.500000,
72.799212,1.500000,0.500000,2.500000,2.500000,0.500000,
74.284911,1.500000,1.500000,0.500000,0.500000,0.500000,
75.770609,0.500000,3.500000,1.500000,1.500000,0.500000,
80.227703,0.500000,1.500000,0.500000,0.500000,0.500000,
81.713402,0.500000,0.500000,2.500000,0.500000,0.500000,
83.199100,0.500000,1.500000,0.500000,0.500000,0.500000,
86.170496,0.500000,2.500000,0.500000,1.500000,0.500000,
87.656194,1.500000,0.500000,1.500000,0.500000,0.500000,
92.113289,0.500000,1.500000,0.500000,0.500000,0.500000,
93.598987,2.500000,1.500000,0.500000,0.500000,0.500000,
96.570384,1.500000,0.500000,0.500000,0.500000,0.500000,
105.484573,0.500000,0.500000,0.500000,1.500000,0.500000,
123.312952,0.500000,0.500000,0.500000,1.500000,0.500000,
132.227141,0.500000,1.500000,0.500000,0.500000,0.500000,
147.084123,0.500000,1.500000,0.500000,0.500000,0.500000,
151.541218,0.500000,0.500000,1.500000,0.500000,0.500000,
160.455407,1.500000,0.500000,0.500000,0.500000,0.500000,
161.941105,1.500000,0.500000,0.500000,0.500000,0.500000,
166.398200,0.500000,0.500000,1.500000,0.500000,0.500000,
176.798087,0.500000,0.500000,1.500000,0.500000,0.500000,
181.255182,0.500000,1.500000,1.500000,0.500000,0.500000,
196.112164,1.500000,0.500000,0.500000,0.500000,0.500000,
199.083560,0.500000,0.500000,0.500000,0.500000,1.500000,
222.854732,0.500000,0.500000,0.500000,1.500000,0.500000,
228.797525,1.500000,0.500000,0.500000,0.500000,0.500000,
274.854169,0.500000,1.500000,0.500000,0.500000,0.500000,
294.168246,0.500000,0.500000,1.500000,0.500000,0.500000,


